Numerical Simulations of Fully Eulerian Fluid-Structure Contact Interaction using a Ghost-Penalty Cut Finite Element Approach

In this work, we develop a cut-based unfitted finite element formulation for solving nonlinear, nonstationary fluid-structure interaction with contact in Eulerian coordinates. In the Eulerian description fluid flow modeled by the incompressible Navier-Stokes equations remains in Eulerian coordinates, while elastic solids are transformed from Lagrangian coordinates into the Eulerian system. A monolithic description is adopted. For the spatial discretization, we employ an unfitted finite element method with ghost penalties based on inf-sup stable finite elements. To handle contact, we use a relaxation of the contact condition in combination with a unified Nitsche approach that takes care implicitly of the switch between fluid-structure interaction and contact conditions. The temporal discretization is based on a backward Euler scheme with implicit extensions of solutions at the previous time step. The nonlinear system is solved with a semi-smooth Newton's method with line search. Our formulation, discretization and implementation are substantiated with an elastic falling ball that comes into contact with the bottom boundary, constituting a challenging state-of-the-art benchmark.

==> pics/comp_weight.csv <==
id,grad_v_w_1,grad_v_w_3
1,0.84597,0.62892
2,1.237,0.87807
3,0.64873,0.64901
4,0.44352,0.44253
5,0.71011,0.70837
6,1.1437,1.1319
7,1.5352,1.4739
8,1.8611,1.5722
9,2.2389,1.6764
10,0.98259,0.98279
11,1.3426,1.3414
12,1.7216,1.7186
13,2.0559,2.0152
14,2.274,2.095
15,2.512,2.0534
16,1.4776,1.4776
17,1.7724,1.7718
18,2.0473,2.0462
19,2.2929,2.2839
20,2.4001,2.3328
21,2.2337,2.0202
22,1.9268,1.5569
23,1.8063,1.8066
24,1.9284,1.9282
25,2.0095,2.0095
26,2.0462,2.0451
27,2.0245,2.0105
28,1.8893,1.8305
29,1.5807,1.4621
30,1.1428,1.0242
31,0.82474,0.74628
32,1.1006,1.1009
33,0.94807,0.94795
34,0.76702,0.76695
35,0.56471,0.56473
36,0.35389,0.3539
37,0.17957,0.17949
38,0.73642,0.55533
39,1.0868,0.81145
40,1.1021,1.1019
41,0.93581,0.93669
42,0.80122,0.80178
43,0.73537,0.74179
44,0.83672,0.89475
45,0.86313,0.89734
46,0.80481,0.76145
47,2.5032,2.5039
48,2.5099,2.5101
49,2.5704,2.5684
50,2.6924,2.675
51,2.7924,2.7048
52,2.6819,2.4582
53,4.6389,4.6411
54,4.8418,4.8426
55,5.114,5.1126
56,5.4505,5.4395
57,5.7165,5.6088
58,5.5459,5.2644
59,4.7288,4.2863
60,8.084,8.0881
61,8.6418,8.6432
62,9.2854,9.2858
63,10.002,9.9965
64,10.745,10.694
65,11.23,10.952
66,10.924,10.349
67,9.8213,9.2263
68,8.6223,8.1241
69,14.986,14.996
70,16.018,16.024
71,17.105,17.111
72,18.229,18.237
73,19.375,19.385
74,20.528,20.538
75,21.668,21.678
76,22.776,22.786
77,23.83,23.838
78,24.807,24.811
79,16.557,15.488
80,25.681,25.684
81,26.44,26.451
82,21.003,19.382
83,26.68,25.034
84,30.591,29.779
85,32.306,32.129
86,32.866,32.848
87,32.991,32.99
88,32.83,32.829
89,25.69,22.27
90,32.435,32.444
91,32.567,30.137
92,36.697,35.828
93,37.334,32.427
94,37.44,37.321
95,36.627,36.611
96,35.481,35.476
97,34.118,34.125
98,39.053,36.806
99,39.912,39.309
100,38.9,38.849
101,37.131,37.114
102,39.807,33.116
103,35.188,35.192
104,40.199,36.343
105,41.185,40.052
106,40.27,40.022
107,38.184,38.147
108,35.884,35.873
109,42.838,35.603
110,39.916,35.438
111,33.525,33.537
112,40.027,35.455
113,43.421,35.841
114,32.901,32.91
115,34.873,34.863
116,36.839,36.804
117,38.653,38.406
118,39.488,38.324
119,39.288,34.886
120,41.343,32.928
121,31.867,31.87
122,33.5,33.485
123,35.035,34.988
124,35.914,35.338
125,35.453,33.098
126,35.744,30.012
127,28.086,28.091
128,29.096,29.091
129,29.927,29.915
130,30.506,30.398
131,29.724,28.969
132,26.227,23.915
133,21.542,17.742
134,22.706,22.711
135,22.57,22.569
136,22.172,22.172
137,21.487,21.477
138,20.405,20.273
139,18.446,17.902
140,15.084,13.995
141,10.732,9.6514
142,7.6414,6.9391
143,10.618,10.621
144,8.964,8.9631
145,7.157,7.1566
146,5.2413,5.2416
147,3.3036,3.3038
148,1.6777,1.6771
149,1.9449,1.9446
150,3.7083,3.7088
151,5.6557,5.6562
152,7.5576,7.5574
153,7.899,7.1784
154,9.3407,9.3399
155,10.965,10.967
156,11.028,9.9237
157,15.421,14.309
158,18.787,18.233
159,20.715,20.581
160,21.75,21.739
161,22.386,22.386
162,22.738,22.737
163,21.624,17.819
164,22.832,22.837
165,26.308,23.992
166,29.779,29.022
167,35.598,29.895
168,30.525,30.418
169,29.914,29.902
170,29.055,29.051
171,28.024,28.029
172,35.299,32.956
173,35.737,35.163
174,34.843,34.796
175,33.302,33.287
176,40.998,32.66
177,31.668,31.671
178,38.961,34.599
179,39.146,37.991
180,38.31,38.065
181,36.507,36.472
182,34.557,34.547
183,42.923,35.433
184,39.577,35.061
185,32.602,32.612
186,21.696,21.706
187,22.767,22.776
188,23.782,23.79
189,24.719,24.724
190,16.466,15.402
191,20.866,19.256
192,26.478,24.844
193,25.555,25.558
194,26.276,26.288
195,30.331,29.526
196,32.004,31.828
197,32.534,32.516
198,32.637,32.636
199,25.37,21.999
200,32.462,32.461
201,32.06,32.069
202,32.163,29.766
203,36.235,35.377
204,36.81,31.982
205,38.525,36.312
206,39.384,38.789
207,38.399,38.349
208,36.67,36.653
209,36.964,36.847
210,36.162,36.146
211,35.035,35.029
212,33.696,33.703
213,39.25,32.666
214,39.666,35.868
215,34.769,34.773
216,40.661,39.544
217,39.78,39.535
218,42.328,35.189
219,39.457,35.037
220,37.743,37.707
221,35.494,35.484
222,33.185,33.198
223,0.52879,0.36948
224,0.87678,0.63657
225,1.3109,1.311
226,1.1683,1.1691
227,1.0617,1.062
228,1.0173,1.0214
229,1.0993,1.1348
230,1.1202,1.1338
231,1.0338,0.97813
232,2.7761,2.7769
233,2.8027,2.8028
234,2.8823,2.88
235,3.0162,2.9929
236,3.111,3.0042
237,2.9919,2.729
238,4.9315,4.9337
239,5.152,5.1528
240,5.4411,5.4395
241,5.7925,5.7804
242,6.0578,5.9408
243,5.853,5.5474
244,4.9777,4.5005
245,8.378,8.3822
246,8.9456,8.9469
247,9.5965,9.5968
248,10.317,10.312
249,11.058,11.006
250,11.527,11.24
251,11.179,10.585
252,10.013,9.3999
253,8.7676,8.258
254,15.173,15.183
255,16.188,16.194
256,17.254,17.26
257,18.353,18.361
258,19.47,19.48
259,20.591,20.601
260,0.2274,0.22738
261,0.42548,0.42554
262,0.63527,0.63532
263,0.83102,0.83097
264,0.86295,0.78146
265,1.1822,1.0602
266,1.6187,1.497
267,1.0026,1.0025
268,1.1436,1.1439
269,1.9187,1.8584
270,2.0388,2.0246
271,2.0432,2.0421
272,1.9893,1.9893
273,1.891,1.5265
274,1.8917,1.8915
275,1.7542,1.7545
276,2.1813,1.9716
277,2.3279,2.2619
278,2.388,1.9468
279,2.1398,1.9681
280,1.9058,1.8671
281,1.5605,1.5577
282,1.1768,1.1757
283,2.2042,2.1954
284,1.9451,1.9441
285,1.6591,1.6585
286,1.3567,1.3566
287,2.0564,1.527
288,1.6776,1.4052
289,0.8265,0.82674
290,1.3351,1.2793
291,0.93268,0.92215
292,1.0216,0.70059
293,0.63543,0.43873
294,0.5071,0.50562
295,0.40065,0.39998
296,0.77995,0.78004


==> pics/dist_file1.csv <==
0,0.039
0.001,0.0389988
0.002,0.038994
0.003,0.0389901
0.004,0.0389863
0.005,0.0389796
0.006,0.0389724
0.007,0.0389654
0.008,0.0389574
0.009,0.0389483
0.01,0.0389388
0.011,0.0389288
0.012,0.038918
0.013,0.0389065
0.014,0.0388944
0.015,0.0388818
0.016,0.0388685
0.017,0.0388545
0.018,0.03884
0.019,0.0388248
0.02,0.0388091
0.021,0.0387928
0.022,0.0387758
0.023,0.0387582
0.024,0.0387407
0.025,0.0387221
0.026,0.0387029
0.027,0.0386829
0.028,0.0386621
0.029,0.0386409
0.03,0.0386193
0.031,0.0385971
0.032,0.0385744
0.033,0.0385512
0.034,0.0385277
0.035,0.0385032
0.036,0.0384777
0.037,0.0384515
0.038,0.038425
0.039,0.0383984
0.04,0.0383712
0.041,0.0383434
0.042,0.0383149
0.043,0.0382857
0.044,0.0382562
0.045,0.0382261
0.046,0.0381955
0.047,0.0381645
0.048,0.0381335
0.049,0.0381019
0.05,0.0380691
0.051,0.0380356
0.052,0.0380018
0.053,0.0379677
0.054,0.0379333
0.055,0.0378986
0.056,0.0378632
0.057,0.037827
0.058,0.0377903
0.059,0.0377531
0.06,0.0377156
0.061,0.0376775
0.062,0.037639
0.063,0.0376
0.064,0.0375604
0.065,0.0375204
0.066,0.0374803
0.067,0.0374394
0.068,0.0373976
0.069,0.0373555
0.07,0.037313
0.071,0.03727
0.072,0.037227
0.073,0.0371828
0.074,0.0371379
0.075,0.0370925
0.076,0.0370469
0.077,0.0370011
0.078,0.0369548
0.079,0.0369079
0.08,0.036861
0.081,0.0368135
0.082,0.0367652
0.083,0.0367162
0.084,0.036667
0.085,0.0366176
0.086,0.0365678
0.087,0.0365175
0.088,0.0364667
0.089,0.0364153
0.09,0.0363635
0.091,0.0363113
0.092,0.0362587
0.093,0.0362063
0.094,0.0361526
0.095,0.0360985
0.096,0.036044
0.097,0.0359892
0.098,0.0359341
0.099,0.0358781
0.1,0.0358216
0.101,0.0357646
0.102,0.0357075
0.103,0.0356501
0.104,0.0355927
0.105,0.0355347
0.106,0.0354759
0.107,0.0354164
0.108,0.0353567
0.109,0.0352969
0.11,0.0352367
0.111,0.0351761
0.112,0.035115
0.113,0.0350534
0.114,0.0349918
0.115,0.0349297
0.116,0.0348666
0.117,0.0348034
0.118,0.0347399
0.119,0.0346761
0.12,0.0346115
0.121,0.0345463
0.122,0.0344808
0.123,0.0344151
0.124,0.0343496
0.125,0.0342837
0.126,0.034217
0.127,0.0341496
0.128,0.0340819
0.129,0.034014
0.13,0.0339459
0.131,0.0338775
0.132,0.0338087
0.133,0.0337397
0.134,0.0336702
0.135,0.0335997
0.136,0.0335292
0.137,0.0334585
0.138,0.0333874
0.139,0.0333157
0.14,0.0332434
0.141,0.0331708
0.142,0.0330984
0.143,0.0330259
0.144,0.0329527
0.145,0.0328788
0.146,0.0328046
0.147,0.0327301
0.148,0.0326554
0.149,0.0325805
0.15,0.0325053
0.151,0.0324303
0.152,0.0323538
0.153,0.0322772
0.154,0.0322004
0.155,0.0321234
0.156,0.0320458
0.157,0.0319677
0.158,0.0318895
0.159,0.0318114
0.16,0.031733
0.161,0.0316539
0.162,0.0315743
0.163,0.0314945
0.164,0.0314145
0.165,0.0313342
0.166,0.0312537
0.167,0.0311736
0.168,0.0310919
0.169,0.0310102
0.17,0.0309283
0.171,0.030846
0.172,0.0307634
0.173,0.0306803
0.174,0.0305973
0.175,0.0305143
0.176,0.0304307
0.177,0.0303466
0.178,0.0302622
0.179,0.0301776
0.18,0.0300927
0.181,0.0300077
0.182,0.0299231
0.183,0.029837
0.184,0.0297509
0.185,0.0296646
0.186,0.029578
0.187,0.029491
0.188,0.0294036
0.189,0.0293164
0.19,0.0292292
0.191,0.0291413
0.192,0.029053
0.193,0.0289644
0.194,0.0288756
0.195,0.0287866
0.196,0.0286983
0.197,0.0286085
0.198,0.0285187
0.199,0.0284286
0.2,0.0283383
0.201,0.0282476
0.202,0.0281565
0.203,0.0280657
0.204,0.0279748
0.205,0.0278833
0.206,0.0277915
0.207,0.0276994
0.208,0.0276071
0.209,0.0275146
0.21,0.0274228
0.211,0.0273295
0.212,0.0272362
0.213,0.0271428
0.214,0.027049
0.215,0.0269549
0.216,0.0268608
0.217,0.0267667
0.218,0.0266724
0.219,0.0265776
0.22,0.0264825
0.221,0.0263872
0.222,0.0262917
0.223,0.0261969
0.224,0.0261008
0.225,0.0260047
0.226,0.0259083
0.227,0.0258118
0.228,0.0257149
0.229,0.0256179
0.23,0.025521
0.231,0.025424
0.232,0.0253265
0.233,0.0252287
0.234,0.0251307
0.235,0.0250325
0.236,0.024935
0.237,0.0248363
0.238,0.0247376
0.239,0.0246386
0.24,0.0245395
0.241,0.0244401
0.242,0.0243407
0.243,0.0242413
0.244,0.0241417
0.245,0.0240418
0.246,0.0239415
0.247,0.0238411
0.248,0.0237406
0.249,0.0236405
0.25,0.0235395
0.251,0.0234384
0.252,0.0233372
0.253,0.0232358
0.254,0.0231341
0.255,0.0230326
0.256,0.022931
0.257,0.0228291
0.258,0.0227268
0.259,0.0226244
0.26,0.0225219
0.261,0.02242
0.262,0.0223169
0.263,0.0222139
0.264,0.0221108
0.265,0.0220074
0.266,0.0219039
0.267,0.0218005
0.268,0.0216971
0.269,0.0215933
0.27,0.0214893
0.271,0.0213851
0.272,0.0212808
0.273,0.0211772
0.274,0.0210723
0.275,0.0209676
0.276,0.0208628
0.277,0.0207578
0.278,0.0206526
0.279,0.0205475
0.28,0.0204425
0.281,0.0203371
0.282,0.0202315
0.283,0.0201258
0.284,0.0200199
0.285,0.0199147
0.286,0.0198083
0.287,0.0197021
0.288,0.0195958
0.289,0.0194893
0.29,0.0193827
0.291,0.0192762
0.292,0.0191697
0.293,0.0190629
0.294,0.0189559
0.295,0.0188488
0.296,0.0187416
0.297,0.0186348
0.298,0.0185273
0.299,0.0184198
0.3,0.0183122
0.301,0.0182044
0.302,0.0180967
0.303,0.0179891
0.304,0.0178813
0.305,0.0177732
0.306,0.017665
0.307,0.0175567
0.308,0.0174491
0.309,0.0173404
0.31,0.0172319
0.311,0.0171232
0.312,0.0170146
0.313,0.0169057
0.314,0.0167971
0.315,0.0166884
0.316,0.0165795
0.317,0.0164705
0.318,0.0163613
0.319,0.0162521
0.32,0.0161434
0.321,0.0160339
0.322,0.0159243
0.323,0.0158149
0.324,0.0157053
0.325,0.0155958
0.326,0.0154864
0.327,0.0153768
0.328,0.015267
0.329,0.0151572
0.33,0.0150472
0.331,0.014938
0.332,0.0148277
0.333,0.0147176
0.334,0.0146074
0.335,0.0144973
0.336,0.0143871
0.337,0.014277
0.338,0.014167
0.339,0.0140568
0.34,0.0139464
0.341,0.0138359
0.342,0.0137261
0.343,0.0136155
0.344,0.0135049
0.345,0.0133943
0.346,0.0132838
0.347,0.0131731
0.348,0.0130627
0.349,0.0129524
0.35,0.0128418
0.351,0.0127312
0.352,0.0126204
0.353,0.0125097
0.354,0.0123997
0.355,0.0122887
0.356,0.0121778
0.357,0.0120671
0.358,0.0119563
0.359,0.0118457
0.36,0.0117352
0.361,0.0116246
0.362,0.0115139
0.363,0.0114031
0.364,0.0112923
0.365,0.0111824
0.366,0.0110713
0.367,0.0109606
0.368,0.0108499
0.369,0.0107392
0.37,0.0106286
0.371,0.0105182
0.372,0.0104079
0.373,0.0102974
0.374,0.0101868
0.375,0.0100763
0.376,0.00996662
0.377,0.00985589
0.378,0.00974547
0.379,0.00963505
0.38,0.00952476
0.381,0.00941443
0.382,0.0093045
0.383,0.00919474
0.384,0.0090848
0.385,0.00897482
0.386,0.00886484
0.387,0.00875498
0.388,0.00864586
0.389,0.00853598
0.39,0.00842622
0.391,0.00831669
0.392,0.00820717
0.393,0.00809794
0.394,0.00798897
0.395,0.00788006
0.396,0.00777106
0.397,0.00766207
0.398,0.00755317
0.399,0.00744539
0.4,0.0073364
0.401,0.00722791
0.402,0.00711947
0.403,0.00701119
0.404,0.00690303
0.405,0.00679539
0.406,0.00668804
0.407,0.00658057
0.408,0.00647312
0.409,0.00636576
0.41,0.00625866
0.411,0.00615259
0.412,0.00604558
0.413,0.00593886
0.414,0.00583245
0.415,0.00572615
0.416,0.00562023
0.417,0.00551483
0.418,0.00540976
0.419,0.00530461
0.42,0.00519953
0.421,0.00509464
0.422,0.0049902
0.423,0.00488671
0.424,0.00478261
0.425,0.0046787
0.426,0.00457514
0.427,0.00447183
0.428,0.00436911
0.429,0.00426702
0.43,0.00416538
0.431,0.00406369
0.432,0.00396216
0.433,0.00386097
0.434,0.00376036
0.435,0.00366148
0.436,0.00356111
0.437,0.00346153
0.438,0.00336207
0.439,0.00326315
0.44,0.00316478
0.441,0.00306753
0.442,0.00297109
0.443,0.00287484
0.444,0.00277871
0.445,0.00268298
0.446,0.00258791
0.447,0.00249394
0.448,0.00240239
0.449,0.00230865
0.45,0.0022159
0.451,0.00212351
0.452,0.00203195
0.453,0.00194149
0.454,0.00185261
0.455,0.00176506
0.456,0.00167821
0.457,0.0015916
0.458,0.00150571
0.459,0.00142102
0.46,0.00133772
0.461,0.00125671
0.462,0.00118148
0.463,0.00109961
0.464,0.00101808
0.465,0.000941496
0.466,0.000864122
0.467,0.000787865
0.468,0.000713793
0.469,0.000642241
0.47,0.000573207
0.471,0.000506025
0.472,0.000437681
0.473,0.000370145
0.474,0.000305459
0.475,0.00024429
0.476,0.000187343
0.477,0.000127944
0.478,8.87807e-05
0.479,9.2098e-05
0.48,9.54204e-05
0.481,9.84579e-05
0.482,9.86356e-05
0.483,9.86309e-05
0.484,9.86289e-05
0.485,9.86251e-05
0.486,9.86239e-05
0.487,9.8623e-05
0.488,9.86195e-05
0.489,9.86188e-05
0.49,9.86252e-05
0.491,9.86409e-05
0.492,9.80204e-05
0.493,9.61419e-05
0.494,9.3287e-05
0.495,9.12915e-05
0.496,9.81533e-05
0.497,0.000113424
0.498,0.000135368
0.499,0.000160528
0.5,0.000184187
0.501,0.000203547
0.502,0.000218409
0.503,0.000229815
0.504,0.000239175
0.505,0.000247334
0.506,0.000254293
0.507,0.000259801
0.508,0.000263783
0.509,0.000266313
0.51,0.000267537
0.511,0.000267626
0.512,0.000266712
0.513,0.000264845
0.514,0.000262016
0.515,0.000258222
0.516,0.000253508
0.517,0.000247953
0.518,0.00024163
0.519,0.000234586
0.52,0.000226856
0.521,0.000218478
0.522,0.000209494
0.523,0.000199951
0.524,0.000189906
0.525,0.000179417
0.526,0.000168549
0.527,0.000157369
0.528,0.000145956
0.529,0.000134397
0.53,0.000122798
0.531,0.000111277
0.532,9.99684e-05
0.533,8.90139e-05
0.534,8.72711e-05
0.535,8.8228e-05
0.536,8.91659e-05
0.537,9.01325e-05
0.538,9.10975e-05
0.539,9.1972e-05
0.54,9.27051e-05
0.541,9.32836e-05
0.542,9.36829e-05
0.543,9.38823e-05
0.544,9.39005e-05
0.545,9.37671e-05
0.546,9.3483e-05
0.547,9.30478e-05
0.548,9.24827e-05
0.549,9.18161e-05
0.55,9.10768e-05
0.551,9.02939e-05
0.552,8.95058e-05
0.553,8.8751e-05
0.554,8.80019e-05
0.555,8.73056e-05
0.556,8.6702e-05
0.557,8.62062e-05
0.558,8.58218e-05
0.559,8.55532e-05
0.56,8.54062e-05
0.561,8.53761e-05
0.562,8.54507e-05
0.563,8.56198e-05
0.564,8.5871e-05
0.565,8.6188e-05
0.566,8.65549e-05
0.567,8.69563e-05
0.568,8.73764e-05
0.569,8.78e-05
0.57,8.82129e-05
0.571,8.85965e-05
0.572,8.88829e-05
0.573,8.91599e-05
0.574,8.94341e-05
0.575,8.96588e-05
0.576,8.98252e-05
0.577,8.99336e-05
0.578,8.99929e-05
0.579,9.00003e-05
0.58,8.99503e-05
0.581,8.98531e-05
0.582,8.97163e-05
0.583,8.95434e-05
0.584,8.93425e-05
0.585,8.91236e-05
0.586,8.89253e-05
0.587,8.87297e-05
0.588,8.84922e-05
0.589,8.82609e-05
0.59,8.80508e-05
0.591,8.78673e-05
0.592,8.77089e-05
0.593,8.75792e-05
0.594,8.74879e-05
0.595,8.74334e-05
0.596,8.74119e-05
0.597,8.74236e-05
0.598,8.74657e-05
0.599,8.75334e-05
0.6,8.7623e-05


==> pics/dist_file2.csv <==
0,0.039
0.001,0.0390001
0.002,0.0389972
0.003,0.0389937
0.004,0.0389918
0.005,0.0389868
0.006,0.0389802
0.007,0.0389747
0.008,0.0389684
0.009,0.0389606
0.01,0.0389525
0.011,0.0389439
0.012,0.0389345
0.013,0.0389245
0.014,0.0389139
0.015,0.0389025
0.016,0.0388906
0.017,0.0388781
0.018,0.038865
0.019,0.038851
0.02,0.0388366
0.021,0.0388217
0.022,0.0388062
0.023,0.03879
0.024,0.0387732
0.025,0.0387558
0.026,0.0387379
0.027,0.0387195
0.028,0.0387003
0.029,0.0386806
0.03,0.0386602
0.031,0.0386397
0.032,0.0386186
0.033,0.0385966
0.034,0.038574
0.035,0.0385509
0.036,0.0385272
0.037,0.0385031
0.038,0.0384784
0.039,0.0384534
0.04,0.0384277
0.041,0.0384014
0.042,0.0383745
0.043,0.038347
0.044,0.038319
0.045,0.0382904
0.046,0.0382616
0.047,0.038232
0.048,0.0382018
0.049,0.038171
0.05,0.0381397
0.051,0.0381081
0.052,0.0380759
0.053,0.0380431
0.054,0.0380098
0.055,0.0379765
0.056,0.037942
0.057,0.037907
0.058,0.0378717
0.059,0.0378356
0.06,0.0377991
0.061,0.0377622
0.062,0.0377248
0.063,0.0376868
0.064,0.0376483
0.065,0.0376095
0.066,0.0375703
0.067,0.0375304
0.068,0.03749
0.069,0.0374491
0.07,0.0374077
0.071,0.0373658
0.072,0.0373236
0.073,0.0372809
0.074,0.0372379
0.075,0.0371943
0.076,0.0371499
0.077,0.0371051
0.078,0.0370598
0.079,0.0370141
0.08,0.0369686
0.081,0.036922
0.082,0.0368749
0.083,0.0368272
0.084,0.036779
0.085,0.0367305
0.086,0.0366815
0.087,0.0366321
0.088,0.0365825
0.089,0.0365323
0.09,0.0364815
0.091,0.0364303
0.092,0.0363785
0.093,0.0363263
0.094,0.0362739
0.095,0.0362211
0.096,0.0361679
0.097,0.0361141
0.098,0.0360598
0.099,0.0360048
0.1,0.0359499
0.101,0.0358943
0.102,0.0358383
0.103,0.0357818
0.104,0.0357249
0.105,0.0356674
0.106,0.0356098
0.107,0.0355518
0.108,0.0354931
0.109,0.0354341
0.11,0.0353745
0.111,0.0353146
0.112,0.0352545
0.113,0.035194
0.114,0.035133
0.115,0.0350717
0.116,0.0350097
0.117,0.0349476
0.118,0.0348847
0.119,0.0348216
0.12,0.0347581
0.121,0.0346943
0.122,0.0346299
0.123,0.0345655
0.124,0.0345004
0.125,0.0344348
0.126,0.0343688
0.127,0.0343024
0.128,0.0342358
0.129,0.034169
0.13,0.0341018
0.131,0.0340342
0.132,0.0339663
0.133,0.0338974
0.134,0.0338283
0.135,0.033759
0.136,0.0336894
0.137,0.0336195
0.138,0.0335493
0.139,0.0334785
0.14,0.0334073
0.141,0.0333356
0.142,0.0332636
0.143,0.0331915
0.144,0.0331192
0.145,0.0330465
0.146,0.0329736
0.147,0.0328997
0.148,0.0328254
0.149,0.032751
0.15,0.0326764
0.151,0.0326016
0.152,0.0325264
0.153,0.0324507
0.154,0.0323745
0.155,0.0322979
0.156,0.0322212
0.157,0.0321443
0.158,0.0320671
0.159,0.0319897
0.16,0.0319116
0.161,0.031833
0.162,0.0317542
0.163,0.0316752
0.164,0.0315961
0.165,0.0315166
0.166,0.0314367
0.167,0.0313562
0.168,0.0312754
0.169,0.0311945
0.17,0.0311134
0.171,0.0310321
0.172,0.0309507
0.173,0.0308683
0.174,0.0307856
0.175,0.0307028
0.176,0.0306199
0.177,0.0305368
0.178,0.0304532
0.179,0.0303692
0.18,0.0302847
0.181,0.0302002
0.182,0.0301155
0.183,0.0300306
0.184,0.0299456
0.185,0.0298597
0.186,0.0297735
0.187,0.0296873
0.188,0.029601
0.189,0.0295145
0.19,0.0294275
0.191,0.0293399
0.192,0.0292522
0.193,0.0291643
0.194,0.0290764
0.195,0.0289884
0.196,0.0288996
0.197,0.0288105
0.198,0.0287212
0.199,0.0286318
0.2,0.0285425
0.201,0.0284527
0.202,0.0283623
0.203,0.0282716
0.204,0.0281809
0.205,0.0280901
0.206,0.0279991
0.207,0.0279079
0.208,0.0278159
0.209,0.0277239
0.21,0.0276318
0.211,0.0275398
0.212,0.0274473
0.213,0.0273543
0.214,0.0272609
0.215,0.0271675
0.216,0.0270742
0.217,0.026981
0.218,0.0268867
0.219,0.0267921
0.22,0.0266977
0.221,0.0266032
0.222,0.0265087
0.223,0.0264136
0.224,0.026318
0.225,0.0262223
0.226,0.0261266
0.227,0.0260309
0.228,0.025935
0.229,0.0258383
0.23,0.0257415
0.231,0.0256448
0.232,0.0255482
0.233,0.0254513
0.234,0.0253538
0.235,0.0252559
0.236,0.025158
0.237,0.0250606
0.238,0.0249622
0.239,0.0248636
0.24,0.0247649
0.241,0.0246661
0.242,0.0245677
0.243,0.0244689
0.244,0.0243695
0.245,0.0242698
0.246,0.0241703
0.247,0.0240704
0.248,0.0239703
0.249,0.02387
0.25,0.0237695
0.251,0.0236692
0.252,0.0235687
0.253,0.0234682
0.254,0.0233671
0.255,0.023266
0.256,0.0231644
0.257,0.0230629
0.258,0.022961
0.259,0.0228592
0.26,0.0227571
0.261,0.0226549
0.262,0.022553
0.263,0.0224514
0.264,0.0223485
0.265,0.0222454
0.266,0.0221422
0.267,0.0220391
0.268,0.021936
0.269,0.0218325
0.27,0.0217289
0.271,0.0216258
0.272,0.0215228
0.273,0.0214188
0.274,0.0213144
0.275,0.0212098
0.276,0.0211055
0.277,0.0210012
0.278,0.0208964
0.279,0.0207919
0.28,0.0206878
0.281,0.020583
0.282,0.0204779
0.283,0.0203723
0.284,0.0202666
0.285,0.0201612
0.286,0.0200557
0.287,0.0199502
0.288,0.0198452
0.289,0.0197393
0.29,0.0196331
0.291,0.0195268
0.292,0.0194203
0.293,0.0193139
0.294,0.0192074
0.295,0.0191009
0.296,0.0189948
0.297,0.0188885
0.298,0.0187814
0.299,0.0186742
0.3,0.0185668
0.301,0.0184598
0.302,0.0183525
0.303,0.018245
0.304,0.0181381
0.305,0.0180307
0.306,0.0179232
0.307,0.0178152
0.308,0.017707
0.309,0.0175991
0.31,0.0174912
0.311,0.0173833
0.312,0.0172752
0.313,0.0171673
0.314,0.0170591
0.315,0.0169507
0.316,0.016842
0.317,0.0167334
0.318,0.0166245
0.319,0.0165159
0.32,0.0164074
0.321,0.0162989
0.322,0.0161903
0.323,0.0160815
0.324,0.0159725
0.325,0.0158627
0.326,0.0157533
0.327,0.0156441
0.328,0.0155355
0.329,0.0154266
0.33,0.0153174
0.331,0.0152082
0.332,0.0150981
0.333,0.0149883
0.334,0.0148786
0.335,0.0147693
0.336,0.0146599
0.337,0.0145505
0.338,0.0144412
0.339,0.014331
0.34,0.0142208
0.341,0.0141109
0.342,0.0140013
0.343,0.0138916
0.344,0.0137818
0.345,0.0136718
0.346,0.0135616
0.347,0.0134516
0.348,0.0133415
0.349,0.0132316
0.35,0.0131219
0.351,0.013012
0.352,0.0129018
0.353,0.0127911
0.354,0.0126807
0.355,0.0125708
0.356,0.012461
0.357,0.0123515
0.358,0.012241
0.359,0.0121305
0.36,0.0120202
0.361,0.0119096
0.362,0.0117995
0.363,0.0116898
0.364,0.0115795
0.365,0.0114694
0.366,0.0113592
0.367,0.0112487
0.368,0.0111384
0.369,0.0110287
0.37,0.0109187
0.371,0.0108086
0.372,0.0106984
0.373,0.0105882
0.374,0.0104784
0.375,0.0103684
0.376,0.0102584
0.377,0.0101486
0.378,0.0100389
0.379,0.00992894
0.38,0.0098193
0.381,0.0097093
0.382,0.00959943
0.383,0.00948999
0.384,0.00938057
0.385,0.00927105
0.386,0.00916175
0.387,0.00905236
0.388,0.00894291
0.389,0.00883344
0.39,0.00872405
0.391,0.00861498
0.392,0.00850655
0.393,0.00839781
0.394,0.00828894
0.395,0.00817999
0.396,0.00807112
0.397,0.00796288
0.398,0.00785427
0.399,0.007746
0.4,0.00763794
0.401,0.00752984
0.402,0.00742172
0.403,0.0073136
0.404,0.00720616
0.405,0.00709877
0.406,0.00699137
0.407,0.00688383
0.408,0.00677623
0.409,0.00666919
0.41,0.0065629
0.411,0.00645697
0.412,0.0063501
0.413,0.00624349
0.414,0.00613697
0.415,0.00603126
0.416,0.0059257
0.417,0.00581994
0.418,0.00571461
0.419,0.00560964
0.42,0.00550528
0.421,0.00540073
0.422,0.00529622
0.423,0.00519189
0.424,0.00508804
0.425,0.00498512
0.426,0.00488152
0.427,0.0047784
0.428,0.00467582
0.429,0.00457397
0.43,0.00447302
0.431,0.0043709
0.432,0.00426932
0.433,0.00416809
0.434,0.00406782
0.435,0.00396861
0.436,0.00386851
0.437,0.00376917
0.438,0.0036705
0.439,0.00357186
0.44,0.00347448
0.441,0.00337708
0.442,0.00327958
0.443,0.00318255
0.444,0.00308659
0.445,0.00299197
0.446,0.00289717
0.447,0.00280304
0.448,0.00271029
0.449,0.00261674
0.45,0.00252469
0.451,0.00243339
0.452,0.00234242
0.453,0.00225245
0.454,0.00216344
0.455,0.00207623
0.456,0.00198901
0.457,0.00190301
0.458,0.00181814
0.459,0.00173447
0.46,0.0016514
0.461,0.00156986
0.462,0.00149037
0.463,0.001411
0.464,0.00133405
0.465,0.0012571
0.466,0.00118277
0.467,0.00111228
0.468,0.00103937
0.469,0.00097157
0.47,0.000904944
0.471,0.000838591
0.472,0.000778373
0.473,0.000719499
0.474,0.000659458
0.475,0.000607298
0.476,0.000558795
0.477,0.000506353
0.478,0.000460238
0.479,0.000422013
0.48,0.000386307
0.481,0.000351781
0.482,0.000302812
0.483,0.000273934
0.484,0.000250923
0.485,0.00023352
0.486,0.000217073
0.487,0.000201983
0.488,0.000187957
0.488,0.000186753
0.489,0.000181611
0.49,0.000180618
0.491,0.000180473
0.492,0.00017977
0.493,0.000177506
0.494,0.000171225
0.495,0.0001547
0.496,0.000138699
0.497,0.000131186
0.498,0.000126223
0.499,0.000123116
0.5,0.000121652
0.501,0.000121668
0.502,0.000122859
0.503,0.000124913
0.504,0.000127431
0.505,0.000129816
0.506,0.000131382
0.507,0.000131747
0.508,0.000130984
0.509,0.000129367
0.51,0.000127162
0.511,0.00012454
0.512,0.000121611
0.513,0.00011848
0.514,0.00011525
0.515,0.000111989
0.516,0.000108744
0.517,0.000105559
0.518,0.000102471
0.519,9.95037e-05
0.52,9.6663e-05
0.521,9.39453e-05
0.522,9.36001e-05
0.523,9.42015e-05
0.524,9.46802e-05
0.525,9.50782e-05
0.526,9.54169e-05
0.527,9.5709e-05
0.528,9.59658e-05
0.529,9.61962e-05
0.53,9.64062e-05
0.531,9.65988e-05
0.532,9.67773e-05
0.533,9.69419e-05
0.534,9.70878e-05
0.535,9.721e-05
0.536,9.73066e-05
0.537,9.73783e-05
0.538,9.74268e-05
0.539,9.74542e-05
0.54,9.74629e-05
0.541,9.74552e-05
0.542,9.74335e-05
0.543,9.73996e-05
0.544,9.73555e-05
0.545,9.73032e-05
0.546,9.72451e-05
0.547,9.71838e-05
0.548,9.71216e-05
0.549,9.70605e-05
0.55,9.70004e-05
0.551,9.69447e-05
0.552,9.68929e-05
0.553,9.68456e-05
0.554,9.68035e-05
0.555,9.67669e-05
0.556,9.67359e-05
0.557,9.67104e-05
0.558,9.66901e-05
0.559,9.66751e-05
0.56,9.66648e-05
0.561,9.66585e-05
0.562,9.66557e-05
0.563,9.66558e-05
0.564,9.66584e-05
0.565,9.66631e-05
0.566,9.66691e-05
0.567,9.66761e-05
0.568,9.66836e-05
0.569,9.66912e-05
0.57,9.66986e-05
0.571,9.67055e-05
0.572,9.67117e-05
0.573,9.6717e-05
0.574,9.67213e-05
0.575,9.67245e-05
0.576,9.67266e-05
0.577,9.67276e-05
0.578,9.67275e-05
0.579,9.67264e-05
0.58,9.67243e-05
0.581,9.67214e-05
0.582,9.67178e-05
0.583,9.67136e-05
0.584,9.67089e-05
0.585,9.67038e-05
0.586,9.66984e-05
0.587,9.66929e-05
0.588,9.66873e-05
0.589,9.66817e-05
0.59,9.66762e-05
0.591,9.66709e-05
0.592,9.66658e-05
0.593,9.66609e-05
0.594,9.66563e-05
0.595,9.6652e-05
0.596,9.6648e-05
0.597,9.66443e-05
0.598,9.6641e-05
0.599,9.66378e-05
0.6,9.6635e-05


==> pics/dist_file_ref_0.csv <==
0,0.0392008
0.001,0.0392023
0.002,0.0391996
0.003,0.0391976
0.004,0.039195
0.005,0.0391911
0.006,0.0391869
0.007,0.0391821
0.008,0.0391769
0.009,0.0391711
0.01,0.0391647
0.011,0.0391577
0.012,0.0391505
0.013,0.0391429
0.014,0.0391347
0.015,0.0391259
0.016,0.0391165
0.017,0.0391067
0.018,0.0390966
0.019,0.039086
0.02,0.0390749
0.021,0.0390634
0.022,0.0390513
0.023,0.0390387
0.024,0.039023
0.025,0.0390063
0.026,0.0389891
0.027,0.0389714
0.028,0.0389532
0.029,0.0389345
0.03,0.0389152
0.031,0.0388954
0.032,0.0388751
0.033,0.0388543
0.034,0.0388329
0.035,0.0388096
0.036,0.0387856
0.037,0.0387598
0.038,0.0387334
0.039,0.0387065
0.04,0.0386787
0.041,0.0386504
0.042,0.0386215
0.043,0.0385922
0.044,0.0385624
0.045,0.0385321
0.046,0.0385012
0.047,0.0384699
0.048,0.0384381
0.049,0.0384057
0.05,0.0383729
0.051,0.0383396
0.052,0.0383059
0.053,0.0382716
0.054,0.038237
0.055,0.0382018
0.056,0.0381662
0.057,0.0381302
0.058,0.0380936
0.059,0.0380566
0.06,0.0380189
0.061,0.0379809
0.062,0.0379423
0.063,0.0379034
0.064,0.037864
0.065,0.037824
0.066,0.0377837
0.067,0.0377428
0.068,0.0377015
0.069,0.0376597
0.07,0.0376175
0.071,0.0375748
0.072,0.0375317
0.073,0.0374881
0.074,0.0374441
0.075,0.0373996
0.076,0.0373546
0.077,0.0373093
0.078,0.0372634
0.079,0.0372171
0.08,0.0371704
0.081,0.0371232
0.082,0.0370756
0.083,0.0370275
0.084,0.036979
0.085,0.03693
0.086,0.0368806
0.087,0.0368308
0.088,0.0367805
0.089,0.0367298
0.09,0.0366786
0.091,0.036627
0.092,0.036575
0.093,0.0365225
0.094,0.0364695
0.095,0.0364162
0.096,0.0363624
0.097,0.0363082
0.098,0.0362535
0.099,0.0361984
0.1,0.0361429
0.101,0.0360869
0.102,0.0360305
0.103,0.0359737
0.104,0.0359165
0.105,0.0358588
0.106,0.0358007
0.107,0.0357421
0.108,0.0356831
0.109,0.0356237
0.11,0.0355639
0.111,0.0355036
0.112,0.0354429
0.113,0.0353818
0.114,0.0353203
0.115,0.0352583
0.116,0.0349687
0.117,0.0349197
0.118,0.0348703
0.119,0.0348205
0.12,0.0347702
0.121,0.0347196
0.122,0.0346685
0.123,0.034617
0.124,0.0345651
0.125,0.0345144
0.126,0.0344628
0.127,0.0344119
0.128,0.0343607
0.129,0.0343089
0.13,0.0342572
0.131,0.034205
0.132,0.0341526
0.133,0.0341
0.134,0.0340472
0.135,0.033984
0.136,0.0339179
0.137,0.0338514
0.138,0.0337833
0.139,0.033715
0.14,0.0336453
0.141,0.0335751
0.142,0.0335047
0.143,0.0334336
0.144,0.0333619
0.145,0.0332899
0.146,0.0332177
0.147,0.0331453
0.148,0.0330725
0.149,0.0329994
0.15,0.0329259
0.151,0.0328521
0.152,0.0327778
0.153,0.0327031
0.154,0.0326282
0.155,0.032553
0.156,0.0324774
0.157,0.0324015
0.158,0.0323253
0.159,0.0322487
0.16,0.0321718
0.161,0.0320945
0.162,0.0320169
0.163,0.031939
0.164,0.0318608
0.165,0.0317822
0.166,0.0317033
0.167,0.031624
0.168,0.0315444
0.169,0.0314645
0.17,0.0313842
0.171,0.0313036
0.172,0.0312227
0.173,0.0311414
0.174,0.0310598
0.175,0.0309779
0.176,0.0308956
0.177,0.030813
0.178,0.03073
0.179,0.0306467
0.18,0.030563
0.181,0.030479
0.182,0.0303947
0.183,0.03031
0.184,0.0299914
0.185,0.0299248
0.186,0.0298578
0.187,0.0297904
0.188,0.0297226
0.189,0.0296544
0.19,0.0295858
0.191,0.0295179
0.192,0.0294498
0.193,0.0293819
0.194,0.0293142
0.195,0.0292456
0.196,0.0291774
0.197,0.0291089
0.198,0.0290402
0.199,0.0289561
0.2,0.0288707
0.201,0.0287838
0.202,0.0286964
0.203,0.028608
0.204,0.0285194
0.205,0.0284306
0.206,0.0283414
0.207,0.0282517
0.208,0.0281617
0.209,0.0280714
0.21,0.027981
0.211,0.0278904
0.212,0.0277995
0.213,0.0277084
0.214,0.027617
0.215,0.0275253
0.216,0.0274333
0.217,0.027341
0.218,0.0272486
0.219,0.0271559
0.22,0.027063
0.221,0.0269698
0.222,0.0268764
0.223,0.0267827
0.224,0.0266887
0.225,0.0265945
0.226,0.0265001
0.227,0.0264054
0.228,0.0263104
0.229,0.0262152
0.23,0.0261198
0.231,0.026024
0.232,0.025928
0.233,0.0258318
0.234,0.0257353
0.235,0.0256385
0.236,0.0255414
0.237,0.0254441
0.238,0.0253464
0.239,0.0252485
0.24,0.0249333
0.241,0.0248563
0.242,0.024779
0.243,0.0247012
0.244,0.0246232
0.245,0.0245447
0.246,0.0244679
0.247,0.0243899
0.248,0.0243129
0.249,0.0242349
0.25,0.0241571
0.251,0.0240795
0.252,0.0239936
0.253,0.0238973
0.254,0.0238
0.255,0.0237011
0.256,0.0236021
0.257,0.0235026
0.258,0.0234034
0.259,0.0233036
0.26,0.0232036
0.261,0.0231033
0.262,0.0230026
0.263,0.0229018
0.264,0.022801
0.265,0.0227
0.266,0.0225989
0.267,0.0224975
0.268,0.022396
0.269,0.0222942
0.27,0.0221921
0.271,0.0220899
0.272,0.0219876
0.273,0.0218852
0.274,0.0217825
0.275,0.0216797
0.276,0.0215766
0.277,0.0214734
0.278,0.0213699
0.279,0.0212663
0.28,0.0211625
0.281,0.0210586
0.282,0.0209544
0.283,0.02085
0.284,0.0207454
0.285,0.0206406
0.286,0.0205356
0.287,0.0204303
0.288,0.0203249
0.289,0.019987
0.29,0.0199044
0.291,0.0198214
0.292,0.019738
0.293,0.0196543
0.294,0.0195702
0.295,0.0194873
0.296,0.0194035
0.297,0.0193207
0.298,0.0192374
0.299,0.0191539
0.3,0.0190708
0.301,0.0189764
0.302,0.0188736
0.303,0.0187687
0.304,0.0186638
0.305,0.018558
0.306,0.0184525
0.307,0.0183469
0.308,0.0182409
0.309,0.0181349
0.31,0.0180285
0.311,0.0179218
0.312,0.017815
0.313,0.0177083
0.314,0.0176015
0.315,0.0174946
0.316,0.0173876
0.317,0.0172804
0.318,0.017173
0.319,0.0170654
0.32,0.0169578
0.321,0.0168501
0.322,0.0167424
0.323,0.0166345
0.324,0.0165264
0.325,0.0164182
0.326,0.0163098
0.327,0.0162014
0.328,0.0160928
0.329,0.0159841
0.33,0.0158753
0.331,0.0157663
0.332,0.0156571
0.333,0.0155478
0.334,0.0154384
0.335,0.0153288
0.336,0.0149868
0.337,0.0149011
0.338,0.0148149
0.339,0.0147284
0.34,0.0146417
0.341,0.0145545
0.342,0.0144534
0.343,0.0143669
0.344,0.0142814
0.345,0.0141949
0.346,0.0141091
0.347,0.0140204
0.348,0.0139147
0.349,0.0138079
0.35,0.0136992
0.351,0.0135907
0.352,0.013482
0.353,0.0133738
0.354,0.0132651
0.355,0.0131563
0.356,0.0130474
0.357,0.0129382
0.358,0.0128288
0.359,0.0127195
0.36,0.0126104
0.361,0.0125013
0.362,0.012392
0.363,0.0122827
0.364,0.0121733
0.365,0.0120637
0.366,0.0119541
0.367,0.0118445
0.368,0.011735
0.369,0.0116254
0.37,0.0115157
0.371,0.011406
0.372,0.0112962
0.373,0.0111863
0.374,0.0110764
0.375,0.0109665
0.376,0.0108565
0.377,0.0107465
0.378,0.0106364
0.379,0.0105263
0.38,0.010416
0.381,0.0103057
0.382,0.0099684
0.383,0.00988219
0.384,0.00979565
0.385,0.00970888
0.386,0.0096219
0.387,0.0095346
0.387,0.00952716
0.388,0.00943308
0.389,0.00934712
0.39,0.00926177
0.391,0.00917565
0.392,0.00909031
0.393,0.00899787
0.394,0.00889288
0.395,0.0087861
0.396,0.00867845
0.397,0.00857057
0.398,0.00846303
0.399,0.00835585
0.4,0.00824838
0.401,0.00814089
0.402,0.00803331
0.403,0.00792548
0.404,0.00781765
0.405,0.00771011
0.406,0.00760288
0.407,0.00749574
0.408,0.00738861
0.409,0.00728153
0.41,0.00717443
0.411,0.00706735
0.412,0.00696038
0.413,0.00685364
0.414,0.00674708
0.415,0.00664063
0.416,0.00653427
0.417,0.00642803
0.418,0.00632188
0.419,0.00621586
0.42,0.00611003
0.421,0.00600441
0.422,0.00589899
0.423,0.00579374
0.424,0.00568868
0.425,0.0055838
0.426,0.00547914
0.427,0.0053747
0.428,0.00527052
0.429,0.00494617
0.43,0.00486512
0.431,0.00478407
0.432,0.00470321
0.433,0.00462247
0.434,0.00454172
0.434,0.00453446
0.435,0.00444899
0.436,0.00437062
0.437,0.00429363
0.438,0.00421586
0.439,0.00413946
0.44,0.00406393
0.441,0.00397637
0.442,0.00388279
0.443,0.00378868
0.444,0.00369533
0.445,0.00360129
0.446,0.00350724
0.447,0.00341379
0.448,0.00332131
0.449,0.00323001
0.45,0.00289797
0.451,0.00280559
0.452,0.00271368
0.453,0.00262401
0.454,0.00253635
0.455,0.00244922
0.456,0.00236201
0.457,0.00227549
0.458,0.00219046
0.459,0.00210668
0.46,0.00202363
0.461,0.00194137
0.462,0.00186038
0.463,0.00178081
0.464,0.0017024
0.465,0.00162485
0.466,0.00154821
0.467,0.00147274
0.468,0.00139861
0.469,0.00132573
0.47,0.00125389
0.471,0.00118305
0.472,0.00111343
0.473,0.00104508
0.474,0.00097782
0.475,0.000911556
0.476,0.000846456
0.477,0.000782645
0.478,0.000719973
0.479,0.00065832
0.48,0.000597804
0.481,0.000538519
0.482,0.000480391
0.483,0.0004234
0.484,0.00036765
0.485,0.000313217
0.486,0.000260146
0.487,0.000208564
0.488,0.000158669
0.489,0.000110776
0.49,6.53179e-05
0.491,2.28808e-05
0.492,0.0
0.493,0.0
0.494,0.0
0.495,0.0
0.496,0.0
0.497,0.0
0.498,0.0
0.499,0.0
0.5,0.0
0.501,0.0
0.502,0.0
0.503,0.0
0.504,0.0
0.505,0.0
0.506,0.0
0.507,0.0
0.508,0.0
0.509,0.0
0.51,0.0
0.511,0.0
0.512,0.0
0.513,0.0
0.514,0.0
0.515,0.0
0.516,0.0
0.517,0.0
0.518,0.0
0.519,0.0
0.52,0.0
0.521,0.0
0.522,0.0
0.523,0.0
0.524,0.0
0.525,0.0
0.526,0.0
0.527,0.0
0.528,0.0
0.529,0.0
0.53,0.0
0.531,0.0
0.532,0.0
0.533,0.0
0.534,0.0
0.535,0.0
0.536,0.0
0.537,0.0
0.538,0.0
0.539,0.0
0.54,0.0
0.541,0.0
0.542,0.0
0.543,0.0
0.544,0.0
0.545,0.0
0.546,0.0
0.547,0.0
0.548,0.0
0.549,0.0
0.55,0.0
0.551,0.0
0.552,0.0
0.553,0.0
0.554,0.0
0.555,0.0
0.556,0.0
0.557,0.0
0.558,0.0
0.559,0.0
0.56,0.0
0.561,0.0
0.562,0.0
0.563,0.0
0.564,0.0
0.565,0.0
0.566,0.0
0.567,0.0
0.568,0.0
0.569,0.0
0.57,0.0
0.571,0.0
0.572,0.0
0.573,0.0
0.574,0.0
0.575,0.0
0.576,0.0
0.577,0.0
0.578,0.0
0.579,0.0
0.58,0.0
0.581,0.0
0.582,0.0
0.583,0.0
0.584,0.0
0.585,0.0
0.586,0.0
0.587,0.0
0.588,0.0
0.589,0.0
0.59,0.0
0.591,0.0
0.592,0.0
0.593,0.0
0.594,0.0
0.595,0.0
0.596,0.0
0.597,0.0
0.598,0.0
0.599,0.0
0.6,0.0


==> pics/dist_file_ref_1.csv <==
0,0.039
0.001,0.0389981
0.002,0.0389922
0.003,0.0389863
0.004,0.0389805
0.005,0.0389728
0.006,0.038964
0.007,0.0389549
0.008,0.0389455
0.009,0.0389354
0.01,0.0389241
0.011,0.0389123
0.012,0.0389
0.013,0.0388872
0.014,0.0388736
0.015,0.0388593
0.016,0.0388444
0.017,0.038829
0.018,0.038813
0.019,0.0387964
0.02,0.0387793
0.021,0.038762
0.022,0.0387441
0.023,0.0387254
0.024,0.0387061
0.025,0.0386862
0.026,0.0386659
0.027,0.038645
0.028,0.0386236
0.029,0.0386017
0.03,0.0385791
0.031,0.0385562
0.032,0.0385328
0.033,0.0385094
0.034,0.0384853
0.035,0.0384604
0.036,0.038435
0.037,0.0384091
0.038,0.0383828
0.039,0.0383559
0.04,0.0383283
0.041,0.0383002
0.042,0.0382716
0.043,0.0382424
0.044,0.0382127
0.045,0.0381825
0.046,0.0381519
0.047,0.0381207
0.048,0.0380888
0.049,0.0380564
0.05,0.0380234
0.051,0.03799
0.052,0.0379561
0.053,0.0379218
0.054,0.0378869
0.055,0.0378515
0.056,0.0378155
0.057,0.0377789
0.058,0.037742
0.059,0.0377045
0.06,0.0376665
0.061,0.0376281
0.062,0.0375891
0.063,0.0375496
0.064,0.0375097
0.065,0.0374699
0.066,0.037429
0.067,0.0373875
0.068,0.0373454
0.069,0.0373028
0.07,0.0372596
0.071,0.0372161
0.072,0.0371717
0.073,0.0371274
0.074,0.0370824
0.075,0.0370371
0.076,0.0369911
0.077,0.0369449
0.078,0.0368982
0.079,0.0368509
0.08,0.036803
0.081,0.0367542
0.082,0.0367051
0.083,0.0366556
0.084,0.0366056
0.085,0.0365548
0.086,0.0365035
0.087,0.0364518
0.088,0.0363996
0.089,0.0363469
0.09,0.0362938
0.091,0.0362406
0.092,0.0361873
0.093,0.0361336
0.094,0.0360792
0.095,0.0360245
0.096,0.0359695
0.097,0.0359148
0.098,0.0358595
0.099,0.0358035
0.1,0.0357472
0.101,0.0356905
0.102,0.0356334
0.103,0.0355758
0.104,0.0355177
0.105,0.0354592
0.106,0.0354003
0.107,0.035341
0.108,0.0352813
0.109,0.0352211
0.11,0.0351605
0.111,0.0350994
0.112,0.035038
0.113,0.0349765
0.114,0.0349146
0.115,0.0348519
0.116,0.0347886
0.117,0.0347248
0.118,0.0346604
0.119,0.034596
0.12,0.0345311
0.121,0.0344659
0.122,0.0344004
0.123,0.0343344
0.124,0.0342679
0.125,0.0342005
0.126,0.0341326
0.127,0.0340647
0.128,0.0339961
0.129,0.0339269
0.13,0.0338574
0.131,0.0337875
0.132,0.0337175
0.133,0.0336476
0.134,0.0335773
0.135,0.0335067
0.136,0.0334357
0.137,0.033365
0.138,0.0332937
0.139,0.033222
0.14,0.0331499
0.141,0.0330776
0.142,0.033005
0.143,0.0329319
0.144,0.0328583
0.145,0.0327844
0.146,0.0327102
0.147,0.0326356
0.148,0.0325606
0.149,0.0324854
0.15,0.0324104
0.151,0.0323342
0.152,0.0322576
0.153,0.0321804
0.154,0.0321031
0.155,0.0320254
0.156,0.0319475
0.157,0.0318693
0.158,0.0317909
0.159,0.0317118
0.16,0.0316318
0.161,0.0315518
0.162,0.0314713
0.163,0.0313904
0.164,0.031309
0.165,0.0312275
0.166,0.0311462
0.167,0.0310647
0.168,0.030983
0.169,0.030901
0.17,0.0308192
0.171,0.0307369
0.172,0.0306542
0.173,0.0305712
0.174,0.0304881
0.175,0.0304048
0.176,0.030321
0.177,0.0302368
0.178,0.0301522
0.179,0.0300674
0.18,0.0299825
0.181,0.0298976
0.182,0.0298118
0.183,0.0297255
0.184,0.0296387
0.185,0.029552
0.186,0.0294648
0.187,0.0293775
0.188,0.02929
0.189,0.029202
0.19,0.0291131
0.191,0.0290242
0.192,0.0289349
0.193,0.0288451
0.194,0.0287551
0.195,0.0286652
0.196,0.0285754
0.197,0.0284856
0.198,0.0283954
0.199,0.0283055
0.2,0.0282151
0.201,0.0281243
0.202,0.0280334
0.203,0.0279423
0.204,0.0278511
0.205,0.0277596
0.206,0.0276676
0.207,0.0275753
0.208,0.0274829
0.209,0.0273907
0.21,0.0272975
0.211,0.027204
0.212,0.02711
0.213,0.0270162
0.214,0.0269219
0.215,0.0268276
0.216,0.0267331
0.217,0.0266377
0.218,0.026542
0.219,0.0264462
0.22,0.02635
0.221,0.0262535
0.222,0.0261571
0.223,0.0260609
0.224,0.0259646
0.225,0.0258683
0.226,0.0257721
0.227,0.0256755
0.228,0.0255785
0.229,0.0254814
0.23,0.0253844
0.231,0.0252871
0.232,0.0251895
0.233,0.0250916
0.234,0.0249934
0.235,0.0248957
0.236,0.0247969
0.237,0.0246978
0.238,0.0245983
0.239,0.0244991
0.24,0.0243994
0.241,0.0242997
0.242,0.0241998
0.243,0.0240989
0.244,0.0239981
0.245,0.023897
0.246,0.0237956
0.247,0.0236942
0.248,0.0235929
0.249,0.0234918
0.25,0.0233906
0.251,0.0232897
0.252,0.0231885
0.253,0.0230868
0.254,0.0229851
0.255,0.0228834
0.256,0.0227817
0.257,0.0226796
0.258,0.0225772
0.259,0.0224748
0.26,0.0223725
0.261,0.0222693
0.262,0.0221657
0.263,0.0220622
0.264,0.0219585
0.265,0.0218547
0.266,0.021751
0.267,0.0216466
0.268,0.0215417
0.269,0.0214367
0.27,0.0213316
0.271,0.0212263
0.272,0.0211211
0.273,0.0210163
0.274,0.0209113
0.275,0.0208066
0.276,0.0207019
0.277,0.0205967
0.278,0.0204914
0.279,0.0203862
0.28,0.020281
0.281,0.0201755
0.282,0.0200698
0.283,0.0199642
0.284,0.0198583
0.285,0.0197518
0.286,0.0196448
0.287,0.0195382
0.288,0.0194313
0.289,0.0193244
0.29,0.0192176
0.291,0.0191098
0.292,0.0190019
0.293,0.0188939
0.294,0.0187858
0.295,0.0186777
0.296,0.0185698
0.297,0.0184621
0.298,0.0183544
0.299,0.0182471
0.3,0.0181395
0.301,0.0180315
0.302,0.0179236
0.303,0.0178158
0.304,0.0177079
0.305,0.0175998
0.306,0.0174914
0.307,0.0173836
0.308,0.0172746
0.309,0.0171654
0.31,0.0170563
0.311,0.0169472
0.312,0.016838
0.313,0.0167289
0.314,0.0166191
0.315,0.016509
0.316,0.0163989
0.317,0.0162887
0.318,0.0161785
0.319,0.0160686
0.32,0.0159589
0.321,0.0158493
0.322,0.0157401
0.323,0.0156306
0.324,0.0155207
0.325,0.015411
0.326,0.0153014
0.327,0.0151918
0.328,0.015082
0.329,0.0149722
0.33,0.0148624
0.331,0.0147518
0.332,0.0146409
0.333,0.0145304
0.334,0.0144197
0.335,0.0143091
0.336,0.0141986
0.337,0.0140873
0.338,0.0139758
0.339,0.0138643
0.34,0.0137528
0.341,0.0136415
0.342,0.0135306
0.343,0.0134197
0.344,0.0133092
0.345,0.0131988
0.346,0.0130881
0.347,0.0129773
0.348,0.0128666
0.349,0.0127562
0.35,0.0126456
0.351,0.0125348
0.352,0.0124246
0.353,0.0123135
0.354,0.0122021
0.355,0.0120905
0.356,0.0119794
0.357,0.0118679
0.358,0.0117569
0.359,0.0116455
0.36,0.0115335
0.361,0.0114216
0.362,0.0113097
0.363,0.0111979
0.364,0.0110865
0.365,0.0109754
0.366,0.0108644
0.367,0.0107539
0.368,0.0106433
0.369,0.0105323
0.37,0.0104216
0.371,0.0103111
0.372,0.0102007
0.373,0.0100902
0.374,0.00997955
0.375,0.00986946
0.376,0.0097584
0.377,0.00964709
0.378,0.00953622
0.379,0.00942534
0.38,0.00931456
0.381,0.00920407
0.382,0.00909281
0.383,0.00898153
0.384,0.00887031
0.385,0.00875919
0.386,0.00864831
0.387,0.00853802
0.388,0.00842783
0.389,0.00831815
0.39,0.00820878
0.391,0.00809915
0.392,0.00798953
0.393,0.0078802
0.394,0.00777117
0.395,0.00766219
0.396,0.0075531
0.397,0.00744472
0.398,0.00733568
0.399,0.00722635
0.4,0.00711676
0.401,0.00700796
0.402,0.00689902
0.403,0.00679047
0.404,0.00668201
0.405,0.00657297
0.406,0.00646408
0.407,0.00635534
0.408,0.00624678
0.409,0.00613855
0.41,0.00603111
0.411,0.00592384
0.412,0.00581725
0.413,0.005711
0.414,0.00560458
0.415,0.00549833
0.416,0.00539253
0.417,0.00528711
0.418,0.00518185
0.419,0.00507661
0.42,0.00497183
0.421,0.00486754
0.422,0.00476254
0.423,0.00465748
0.424,0.00455303
0.425,0.00444895
0.426,0.00434517
0.427,0.00424196
0.428,0.00413846
0.429,0.00403497
0.43,0.00393188
0.431,0.00382911
0.432,0.00372677
0.433,0.00362494
0.434,0.00352422
0.435,0.00342386
0.436,0.00332448
0.437,0.0032256
0.438,0.00312686
0.439,0.00302868
0.44,0.00293128
0.441,0.00283457
0.442,0.00273839
0.443,0.00264266
0.444,0.00254756
0.445,0.00245429
0.446,0.00236148
0.447,0.0022688
0.448,0.00217715
0.449,0.00208175
0.45,0.00198859
0.451,0.0019016
0.452,0.00181252
0.453,0.00172354
0.454,0.00163684
0.455,0.0015497
0.456,0.00146418
0.457,0.00137918
0.458,0.001295
0.459,0.00121187
0.46,0.00113007
0.461,0.00105074
0.462,0.000972243
0.463,0.000895113
0.464,0.000819405
0.465,0.000744685
0.466,0.000671127
0.467,0.000598952
0.468,0.000528122
0.469,0.000458779
0.47,0.00039099
0.471,0.000324899
0.472,0.000260933
0.473,0.000199904
0.474,0.000143213
0.475,9.3297e-05
0.476,5.32994e-05
0.477,5.38093e-05
0.478,5.87988e-05
0.479,6.32474e-05
0.48,6.69462e-05
0.481,7.00635e-05
0.482,7.22634e-05
0.483,7.33648e-05
0.484,7.33125e-05
0.485,7.19804e-05
0.486,6.92571e-05
0.487,6.54483e-05
0.488,6.10486e-05
0.489,5.6264e-05
0.49,5.12055e-05
0.491,4.61205e-05
0.492,4.29147e-05
0.493,4.81995e-05
0.494,6.22092e-05
0.495,8.39513e-05
0.496,0.000110214
0.497,0.000135621
0.498,0.000156167
0.499,0.000170962
0.5,0.000180919
0.501,0.000187576
0.502,0.000192586
0.503,0.000196796
0.504,0.000200182
0.505,0.000202468
0.506,0.000203358
0.507,0.000202636
0.508,0.000200348
0.509,0.000196771
0.51,0.000192225
0.511,0.000186904
0.512,0.000180827
0.513,0.000173923
0.514,0.000166146
0.515,0.000157533
0.516,0.000148187
0.517,0.000138238
0.518,0.000127804
0.519,0.000116983
0.52,0.000105857
0.521,9.4517e-05
0.522,8.30857e-05
0.523,7.17168e-05
0.524,6.05811e-05
0.525,4.98642e-05
0.526,4.39127e-05
0.527,4.52991e-05
0.528,4.66806e-05
0.529,4.79063e-05
0.53,4.90272e-05
0.531,4.99724e-05
0.532,5.06279e-05
0.533,5.09703e-05
0.534,5.09857e-05
0.535,5.06296e-05
0.536,4.99533e-05
0.537,4.91103e-05
0.538,4.81652e-05
0.539,4.71089e-05
0.54,4.59661e-05
0.541,4.48e-05
0.542,4.36801e-05
0.543,4.26611e-05
0.544,4.17837e-05
0.545,4.10776e-05
0.546,4.05558e-05
0.547,4.02503e-05
0.548,4.02592e-05
0.549,4.02244e-05
0.55,4.03352e-05
0.551,4.06986e-05
0.552,4.1187e-05
0.553,4.17598e-05
0.554,4.23914e-05
0.555,4.30501e-05
0.556,4.37036e-05
0.557,4.43251e-05
0.558,4.48924e-05
0.559,4.53816e-05
0.56,4.57751e-05
0.561,4.60605e-05
0.562,4.62359e-05
0.563,4.63015e-05
0.564,4.62614e-05
0.565,4.61242e-05
0.566,4.59021e-05
0.567,4.56104e-05
0.568,4.52667e-05
0.569,4.489e-05
0.57,4.44993e-05
0.571,4.41127e-05
0.572,4.37467e-05
0.573,4.3416e-05
0.574,4.31328e-05
0.575,4.29065e-05
0.576,4.2743e-05
0.577,4.26449e-05
0.578,4.26119e-05
0.579,4.26406e-05
0.58,4.27252e-05
0.581,4.28582e-05
0.582,4.30299e-05
0.583,4.32301e-05
0.584,4.34477e-05
0.585,4.36719e-05
0.586,4.38923e-05
0.587,4.40993e-05
0.588,4.42848e-05
0.589,4.44421e-05
0.59,4.45661e-05
0.591,4.46536e-05
0.592,4.47033e-05
0.593,4.47155e-05
0.594,4.46922e-05
0.595,4.46368e-05
0.596,4.45539e-05
0.597,4.4449e-05
0.598,4.43283e-05
0.599,4.41979e-05
0.6,4.40644e-05


==> pics/dist_file_ref_2.csv <==
0,0.039
0.001,0.0389988
0.002,0.038994
0.003,0.0389901
0.004,0.0389863
0.005,0.0389796
0.006,0.0389724
0.007,0.0389654
0.008,0.0389574
0.009,0.0389483
0.01,0.0389388
0.011,0.0389288
0.012,0.038918
0.013,0.0389065
0.014,0.0388944
0.015,0.0388818
0.016,0.0388685
0.017,0.0388545
0.018,0.03884
0.019,0.0388248
0.02,0.0388091
0.021,0.0387928
0.022,0.0387758
0.023,0.0387582
0.024,0.0387407
0.025,0.0387221
0.026,0.0387029
0.027,0.0386829
0.028,0.0386621
0.029,0.0386409
0.03,0.0386193
0.031,0.0385971
0.032,0.0385744
0.033,0.0385512
0.034,0.0385277
0.035,0.0385032
0.036,0.0384777
0.037,0.0384515
0.038,0.038425
0.039,0.0383984
0.04,0.0383712
0.041,0.0383434
0.042,0.0383149
0.043,0.0382857
0.044,0.0382562
0.045,0.0382261
0.046,0.0381955
0.047,0.0381645
0.048,0.0381335
0.049,0.0381019
0.05,0.0380691
0.051,0.0380356
0.052,0.0380018
0.053,0.0379677
0.054,0.0379333
0.055,0.0378986
0.056,0.0378632
0.057,0.037827
0.058,0.0377903
0.059,0.0377531
0.06,0.0377156
0.061,0.0376775
0.062,0.037639
0.063,0.0376
0.064,0.0375604
0.065,0.0375204
0.066,0.0374803
0.067,0.0374394
0.068,0.0373976
0.069,0.0373555
0.07,0.037313
0.071,0.03727
0.072,0.037227
0.073,0.0371828
0.074,0.0371379
0.075,0.0370925
0.076,0.0370469
0.077,0.0370011
0.078,0.0369548
0.079,0.0369079
0.08,0.036861
0.081,0.0368135
0.082,0.0367652
0.083,0.0367162
0.084,0.036667
0.085,0.0366176
0.086,0.0365678
0.087,0.0365175
0.088,0.0364667
0.089,0.0364153
0.09,0.0363635
0.091,0.0363113
0.092,0.0362587
0.093,0.0362063
0.094,0.0361526
0.095,0.0360985
0.096,0.036044
0.097,0.0359892
0.098,0.0359341
0.099,0.0358781
0.1,0.0358216
0.101,0.0357646
0.102,0.0357075
0.103,0.0356501
0.104,0.0355927
0.105,0.0355347
0.106,0.0354759
0.107,0.0354164
0.108,0.0353567
0.109,0.0352969
0.11,0.0352367
0.111,0.0351761
0.112,0.035115
0.113,0.0350534
0.114,0.0349918
0.115,0.0349297
0.116,0.0348666
0.117,0.0348034
0.118,0.0347399
0.119,0.0346761
0.12,0.0346115
0.121,0.0345463
0.122,0.0344808
0.123,0.0344151
0.124,0.0343496
0.125,0.0342837
0.126,0.034217
0.127,0.0341496
0.128,0.0340819
0.129,0.034014
0.13,0.0339459
0.131,0.0338775
0.132,0.0338087
0.133,0.0337397
0.134,0.0336702
0.135,0.0335997
0.136,0.0335292
0.137,0.0334585
0.138,0.0333874
0.139,0.0333157
0.14,0.0332434
0.141,0.0331708
0.142,0.0330984
0.143,0.0330259
0.144,0.0329527
0.145,0.0328788
0.146,0.0328046
0.147,0.0327301
0.148,0.0326554
0.149,0.0325805
0.15,0.0325053
0.151,0.0324303
0.152,0.0323538
0.153,0.0322772
0.154,0.0322004
0.155,0.0321234
0.156,0.0320458
0.157,0.0319677
0.158,0.0318895
0.159,0.0318114
0.16,0.031733
0.161,0.0316539
0.162,0.0315743
0.163,0.0314945
0.164,0.0314145
0.165,0.0313342
0.166,0.0312537
0.167,0.0311736
0.168,0.0310919
0.169,0.0310102
0.17,0.0309283
0.171,0.030846
0.172,0.0307634
0.173,0.0306803
0.174,0.0305973
0.175,0.0305143
0.176,0.0304307
0.177,0.0303466
0.178,0.0302622
0.179,0.0301776
0.18,0.0300927
0.181,0.0300077
0.182,0.0299231
0.183,0.029837
0.184,0.0297509
0.185,0.0296646
0.186,0.029578
0.187,0.029491
0.188,0.0294036
0.189,0.0293164
0.19,0.0292292
0.191,0.0291413
0.192,0.029053
0.193,0.0289644
0.194,0.0288756
0.195,0.0287866
0.196,0.0286983
0.197,0.0286085
0.198,0.0285187
0.199,0.0284286
0.2,0.0283383
0.201,0.0282476
0.202,0.0281565
0.203,0.0280657
0.204,0.0279748
0.205,0.0278833
0.206,0.0277915
0.207,0.0276994
0.208,0.0276071
0.209,0.0275146
0.21,0.0274228
0.211,0.0273295
0.212,0.0272362
0.213,0.0271428
0.214,0.027049
0.215,0.0269549
0.216,0.0268608
0.217,0.0267667
0.218,0.0266724
0.219,0.0265776
0.22,0.0264825
0.221,0.0263872
0.222,0.0262917
0.223,0.0261969
0.224,0.0261008
0.225,0.0260047
0.226,0.0259083
0.227,0.0258118
0.228,0.0257149
0.229,0.0256179
0.23,0.025521
0.231,0.025424
0.232,0.0253265
0.233,0.0252287
0.234,0.0251307
0.235,0.0250325
0.236,0.024935
0.237,0.0248363
0.238,0.0247376
0.239,0.0246386
0.24,0.0245395
0.241,0.0244401
0.242,0.0243407
0.243,0.0242413
0.244,0.0241417
0.245,0.0240418
0.246,0.0239415
0.247,0.0238411
0.248,0.0237406
0.249,0.0236405
0.25,0.0235395
0.251,0.0234384
0.252,0.0233372
0.253,0.0232358
0.254,0.0231341
0.255,0.0230326
0.256,0.022931
0.257,0.0228291
0.258,0.0227268
0.259,0.0226244
0.26,0.0225219
0.261,0.02242
0.262,0.0223169
0.263,0.0222139
0.264,0.0221108
0.265,0.0220074
0.266,0.0219039
0.267,0.0218005
0.268,0.0216971
0.269,0.0215933
0.27,0.0214893
0.271,0.0213851
0.272,0.0212808
0.273,0.0211772
0.274,0.0210723
0.275,0.0209676
0.276,0.0208628
0.277,0.0207578
0.278,0.0206526
0.279,0.0205475
0.28,0.0204425
0.281,0.0203371
0.282,0.0202315
0.283,0.0201258
0.284,0.0200199
0.285,0.0199147
0.286,0.0198083
0.287,0.0197021
0.288,0.0195958
0.289,0.0194893
0.29,0.0193827
0.291,0.0192762
0.292,0.0191697
0.293,0.0190629
0.294,0.0189559
0.295,0.0188488
0.296,0.0187416
0.297,0.0186348
0.298,0.0185273
0.299,0.0184198
0.3,0.0183122
0.301,0.0182044
0.302,0.0180967
0.303,0.0179891
0.304,0.0178813
0.305,0.0177732
0.306,0.017665
0.307,0.0175567
0.308,0.0174491
0.309,0.0173404
0.31,0.0172319
0.311,0.0171232
0.312,0.0170146
0.313,0.0169057
0.314,0.0167971
0.315,0.0166884
0.316,0.0165795
0.317,0.0164705
0.318,0.0163613
0.319,0.0162521
0.32,0.0161434
0.321,0.0160339
0.322,0.0159243
0.323,0.0158149
0.324,0.0157053
0.325,0.0155958
0.326,0.0154864
0.327,0.0153768
0.328,0.015267
0.329,0.0151572
0.33,0.0150472
0.331,0.014938
0.332,0.0148277
0.333,0.0147176
0.334,0.0146074
0.335,0.0144973
0.336,0.0143871
0.337,0.014277
0.338,0.014167
0.339,0.0140568
0.34,0.0139464
0.341,0.0138359
0.342,0.0137261
0.343,0.0136155
0.344,0.0135049
0.345,0.0133943
0.346,0.0132838
0.347,0.0131731
0.348,0.0130627
0.349,0.0129524
0.35,0.0128418
0.351,0.0127312
0.352,0.0126204
0.353,0.0125097
0.354,0.0123997
0.355,0.0122887
0.356,0.0121778
0.357,0.0120671
0.358,0.0119563
0.359,0.0118457
0.36,0.0117352
0.361,0.0116246
0.362,0.0115139
0.363,0.0114031
0.364,0.0112923
0.365,0.0111824
0.366,0.0110713
0.367,0.0109606
0.368,0.0108499
0.369,0.0107392
0.37,0.0106286
0.371,0.0105182
0.372,0.0104079
0.373,0.0102974
0.374,0.0101868
0.375,0.0100763
0.376,0.00996662
0.377,0.00985589
0.378,0.00974547
0.379,0.00963505
0.38,0.00952476
0.381,0.00941443
0.382,0.0093045
0.383,0.00919474
0.384,0.0090848
0.385,0.00897482
0.386,0.00886484
0.387,0.00875498
0.388,0.00864586
0.389,0.00853598
0.39,0.00842622
0.391,0.00831669
0.392,0.00820717
0.393,0.00809794
0.394,0.00798897
0.395,0.00788006
0.396,0.00777106
0.397,0.00766207
0.398,0.00755317
0.399,0.00744539
0.4,0.0073364
0.401,0.00722791
0.402,0.00711947
0.403,0.00701119
0.404,0.00690303
0.405,0.00679539
0.406,0.00668804
0.407,0.00658057
0.408,0.00647312
0.409,0.00636576
0.41,0.00625866
0.411,0.00615259
0.412,0.00604558
0.413,0.00593886
0.414,0.00583245
0.415,0.00572615
0.416,0.00562023
0.417,0.00551483
0.418,0.00540976
0.419,0.00530461
0.42,0.00519953
0.421,0.00509464
0.422,0.0049902
0.423,0.00488671
0.424,0.00478261
0.425,0.0046787
0.426,0.00457514
0.427,0.00447183
0.428,0.00436911
0.429,0.00426702
0.43,0.00416538
0.431,0.00406369
0.432,0.00396216
0.433,0.00386097
0.434,0.00376036
0.435,0.00366148
0.436,0.00356111
0.437,0.00346153
0.438,0.00336207
0.439,0.00326315
0.44,0.00316478
0.441,0.00306753
0.442,0.00297109
0.443,0.00287484
0.444,0.00277871
0.445,0.00268298
0.446,0.00258791
0.447,0.00249394
0.448,0.00240239
0.449,0.00230865
0.45,0.0022159
0.451,0.00212351
0.452,0.00203195
0.453,0.00194149
0.454,0.00185261
0.455,0.00176506
0.456,0.00167821
0.457,0.0015916
0.458,0.00150571
0.459,0.00142102
0.46,0.00133772
0.461,0.00125671
0.462,0.00118148
0.463,0.00109961
0.464,0.00101808
0.465,0.000941496
0.466,0.000864122
0.467,0.000787865
0.468,0.000713793
0.469,0.000642241
0.47,0.000573207
0.471,0.000506025
0.472,0.000437681
0.473,0.000370145
0.474,0.000305459
0.475,0.00024429
0.476,0.000187343
0.477,0.000127944
0.478,8.87807e-05
0.479,9.2098e-05
0.48,9.54204e-05
0.481,9.84579e-05
0.482,9.86356e-05
0.483,9.86309e-05
0.484,9.86289e-05
0.485,9.86251e-05
0.486,9.86239e-05
0.487,9.8623e-05
0.488,9.86195e-05
0.489,9.86188e-05
0.49,9.86252e-05
0.491,9.86409e-05
0.492,9.80204e-05
0.493,9.61419e-05
0.494,9.3287e-05
0.495,9.12915e-05
0.496,9.81533e-05
0.497,0.000113424
0.498,0.000135368
0.499,0.000160528
0.5,0.000184187
0.501,0.000203547
0.502,0.000218409
0.503,0.000229815
0.504,0.000239175
0.505,0.000247334
0.506,0.000254293
0.507,0.000259801
0.508,0.000263783
0.509,0.000266313
0.51,0.000267537
0.511,0.000267626
0.512,0.000266712
0.513,0.000264845
0.514,0.000262016
0.515,0.000258222
0.516,0.000253508
0.517,0.000247953
0.518,0.00024163
0.519,0.000234586
0.52,0.000226856
0.521,0.000218478
0.522,0.000209494
0.523,0.000199951
0.524,0.000189906
0.525,0.000179417
0.526,0.000168549
0.527,0.000157369
0.528,0.000145956
0.529,0.000134397
0.53,0.000122798
0.531,0.000111277
0.532,9.99684e-05
0.533,8.90139e-05
0.534,8.72711e-05
0.535,8.8228e-05
0.536,8.91659e-05
0.537,9.01325e-05
0.538,9.10975e-05
0.539,9.1972e-05
0.54,9.27051e-05
0.541,9.32836e-05
0.542,9.36829e-05
0.543,9.38823e-05
0.544,9.39005e-05
0.545,9.37671e-05
0.546,9.3483e-05
0.547,9.30478e-05
0.548,9.24827e-05
0.549,9.18161e-05
0.55,9.10768e-05
0.551,9.02939e-05
0.552,8.95058e-05
0.553,8.8751e-05
0.554,8.80019e-05
0.555,8.73056e-05
0.556,8.6702e-05
0.557,8.62062e-05
0.558,8.58218e-05
0.559,8.55532e-05
0.56,8.54062e-05
0.561,8.53761e-05
0.562,8.54507e-05
0.563,8.56198e-05
0.564,8.5871e-05
0.565,8.6188e-05
0.566,8.65549e-05
0.567,8.69563e-05
0.568,8.73764e-05
0.569,8.78e-05
0.57,8.82129e-05
0.571,8.85965e-05
0.572,8.88829e-05
0.573,8.91599e-05
0.574,8.94341e-05
0.575,8.96588e-05
0.576,8.98252e-05
0.577,8.99336e-05
0.578,8.99929e-05
0.579,9.00003e-05
0.58,8.99503e-05
0.581,8.98531e-05
0.582,8.97163e-05
0.583,8.95434e-05
0.584,8.93425e-05
0.585,8.91236e-05
0.586,8.89253e-05
0.587,8.87297e-05
0.588,8.84922e-05
0.589,8.82609e-05
0.59,8.80508e-05
0.591,8.78673e-05
0.592,8.77089e-05
0.593,8.75792e-05
0.594,8.74879e-05
0.595,8.74334e-05
0.596,8.74119e-05
0.597,8.74236e-05
0.598,8.74657e-05
0.599,8.75334e-05
0.6,8.7623e-05


==> pics/dist_file_ref_3.csv <==
0,0.039
0.001,0.0389988
0.002,0.0389947
0.003,0.0389907
0.004,0.0389855
0.005,0.038979
0.006,0.0389725
0.007,0.0389651
0.008,0.0389568
0.009,0.038948
0.01,0.0389386
0.011,0.0389285
0.012,0.0389177
0.013,0.0389064
0.014,0.0388945
0.015,0.038882
0.016,0.0388688
0.017,0.0388551
0.018,0.0388408
0.019,0.0388258
0.02,0.0388103
0.021,0.0387941
0.022,0.0387774
0.023,0.0387601
0.024,0.0387423
0.025,0.0387238
0.026,0.0387048
0.027,0.038685
0.028,0.0386647
0.029,0.0386438
0.03,0.0386224
0.031,0.0386005
0.032,0.0385779
0.033,0.0385548
0.034,0.0385311
0.035,0.0385069
0.036,0.0384821
0.037,0.0384569
0.038,0.038431
0.039,0.0384045
0.04,0.0383775
0.041,0.0383499
0.042,0.0383218
0.043,0.0382932
0.044,0.0382641
0.045,0.0382344
0.046,0.0382043
0.047,0.0381737
0.048,0.0381425
0.049,0.038111
0.05,0.0380788
0.051,0.038046
0.052,0.0380127
0.053,0.0379789
0.054,0.0379445
0.055,0.0379098
0.056,0.0378745
0.057,0.0378387
0.058,0.0378023
0.059,0.0377654
0.06,0.0377281
0.061,0.0376902
0.062,0.0376518
0.063,0.037613
0.064,0.0375737
0.065,0.0375339
0.066,0.0374938
0.067,0.0374531
0.068,0.0374118
0.069,0.03737
0.07,0.0373278
0.071,0.0372851
0.072,0.037242
0.073,0.0371984
0.074,0.0371542
0.075,0.0371095
0.076,0.0370644
0.077,0.0370188
0.078,0.0369729
0.079,0.0369264
0.08,0.0368795
0.081,0.0368323
0.082,0.0367844
0.083,0.0367361
0.084,0.0366872
0.085,0.0366381
0.086,0.0365886
0.087,0.0365385
0.088,0.0364877
0.089,0.0364366
0.09,0.0363852
0.091,0.0363333
0.092,0.036281
0.093,0.0362284
0.094,0.0361751
0.095,0.0361214
0.096,0.0360673
0.097,0.0360127
0.098,0.0359579
0.099,0.0359026
0.1,0.0358466
0.101,0.0357902
0.102,0.0357336
0.103,0.0356766
0.104,0.0356193
0.105,0.0355613
0.106,0.0355029
0.107,0.035444
0.108,0.0353848
0.109,0.0353254
0.11,0.0352655
0.111,0.0352049
0.112,0.0351439
0.113,0.0350828
0.114,0.0350213
0.115,0.0349595
0.116,0.0348969
0.117,0.0348339
0.118,0.0347706
0.119,0.0347072
0.12,0.0346433
0.121,0.0345787
0.122,0.0345138
0.123,0.0344486
0.124,0.0343832
0.125,0.0343174
0.126,0.0342509
0.127,0.0341841
0.128,0.0341169
0.129,0.0340496
0.13,0.0339818
0.131,0.0339134
0.132,0.0338447
0.133,0.0337758
0.134,0.0337067
0.135,0.0336369
0.136,0.0335667
0.137,0.0334961
0.138,0.0334255
0.139,0.0333544
0.14,0.0332827
0.141,0.0332108
0.142,0.0331386
0.143,0.0330662
0.144,0.0329932
0.145,0.0329197
0.146,0.0328461
0.147,0.0327723
0.148,0.0326979
0.149,0.0326231
0.15,0.0325481
0.151,0.032473
0.152,0.0323972
0.153,0.032321
0.154,0.0322445
0.155,0.032168
0.156,0.032091
0.157,0.0320136
0.158,0.0319358
0.159,0.0318581
0.16,0.0317797
0.161,0.0317009
0.162,0.0316218
0.163,0.0315426
0.164,0.031463
0.165,0.0313831
0.166,0.0313028
0.167,0.0312225
0.168,0.0311415
0.169,0.0310602
0.17,0.0309786
0.171,0.030897
0.172,0.0308149
0.173,0.0307325
0.174,0.0306498
0.175,0.030567
0.176,0.0304836
0.177,0.0303999
0.178,0.0303161
0.179,0.030232
0.18,0.0301475
0.181,0.0300628
0.182,0.029978
0.183,0.0298926
0.184,0.0298069
0.185,0.029721
0.186,0.029635
0.187,0.0295486
0.188,0.0294619
0.189,0.029375
0.19,0.0292878
0.191,0.0292002
0.192,0.0291123
0.193,0.0290244
0.194,0.0289362
0.195,0.0288476
0.196,0.0287588
0.197,0.0286699
0.198,0.0285804
0.199,0.0284907
0.2,0.028401
0.201,0.0283109
0.202,0.0282206
0.203,0.02813
0.204,0.0280393
0.205,0.0279481
0.206,0.0278566
0.207,0.0277652
0.208,0.0276734
0.209,0.0275814
0.21,0.0274893
0.211,0.0273967
0.212,0.0273038
0.213,0.0272108
0.214,0.0271177
0.215,0.0270243
0.216,0.0269307
0.217,0.026837
0.218,0.0267427
0.219,0.0266482
0.22,0.0265537
0.221,0.0264591
0.222,0.0263642
0.223,0.026269
0.224,0.0261737
0.225,0.0260779
0.226,0.0259819
0.227,0.025886
0.228,0.0257898
0.229,0.0256935
0.23,0.0255971
0.231,0.0255
0.232,0.0254027
0.233,0.0253055
0.234,0.0252082
0.235,0.0251106
0.236,0.0250128
0.237,0.0249149
0.238,0.0248165
0.239,0.0247179
0.24,0.0246195
0.241,0.0245208
0.242,0.0244219
0.243,0.0243229
0.244,0.0242234
0.245,0.0241237
0.246,0.0240241
0.247,0.0239243
0.248,0.0238244
0.249,0.0237244
0.25,0.0236238
0.251,0.0235231
0.252,0.0234224
0.253,0.0233216
0.254,0.0232207
0.255,0.0231195
0.256,0.0230182
0.257,0.0229164
0.258,0.0228147
0.259,0.022713
0.26,0.0226111
0.261,0.022509
0.262,0.0224067
0.263,0.022304
0.264,0.0222013
0.265,0.0220987
0.266,0.0219958
0.267,0.0218929
0.268,0.0217897
0.269,0.0216861
0.27,0.0215825
0.271,0.0214791
0.272,0.0213754
0.273,0.0212716
0.274,0.0211676
0.275,0.0210632
0.276,0.0209587
0.277,0.0208544
0.278,0.0207499
0.279,0.0206453
0.28,0.0205406
0.281,0.0204354
0.282,0.0203302
0.283,0.0202251
0.284,0.0201199
0.285,0.0200146
0.286,0.0199091
0.287,0.0198031
0.288,0.0196972
0.289,0.0195914
0.29,0.0194855
0.291,0.0193795
0.292,0.0192733
0.293,0.0191666
0.294,0.0190602
0.295,0.0189537
0.296,0.0188472
0.297,0.0187405
0.298,0.0186336
0.299,0.0185263
0.3,0.0184193
0.301,0.0183122
0.302,0.0182051
0.303,0.018098
0.304,0.0179903
0.305,0.0178824
0.306,0.0177749
0.307,0.0176672
0.308,0.0175595
0.309,0.0174519
0.31,0.0173436
0.311,0.0172353
0.312,0.0171273
0.313,0.0170191
0.314,0.016911
0.315,0.0168027
0.316,0.0166939
0.317,0.0165852
0.318,0.0164768
0.319,0.0163682
0.32,0.0162596
0.321,0.0161508
0.322,0.0160416
0.323,0.0159326
0.324,0.0158237
0.325,0.0157147
0.326,0.0156059
0.327,0.0154964
0.328,0.0153869
0.329,0.0152776
0.33,0.0151683
0.331,0.0150591
0.332,0.0149499
0.333,0.01484
0.334,0.0147301
0.335,0.0146206
0.336,0.0145111
0.337,0.0144015
0.338,0.0142919
0.339,0.0141818
0.34,0.0140718
0.341,0.0139621
0.342,0.0138523
0.343,0.0137425
0.344,0.0136325
0.345,0.0135221
0.346,0.0134121
0.347,0.0133022
0.348,0.0131923
0.349,0.0130825
0.35,0.012972
0.351,0.0128615
0.352,0.0127515
0.353,0.0126414
0.354,0.0125314
0.355,0.0124214
0.356,0.0123108
0.357,0.0122004
0.358,0.0120903
0.359,0.0119803
0.36,0.0118702
0.361,0.0117599
0.362,0.0116493
0.363,0.0115391
0.364,0.011429
0.365,0.011319
0.366,0.0112091
0.367,0.0110986
0.368,0.0109881
0.369,0.0108781
0.37,0.010768
0.371,0.0106581
0.372,0.0105482
0.373,0.0104378
0.374,0.0103276
0.375,0.0102178
0.376,0.010108
0.377,0.00999827
0.378,0.0098884
0.379,0.00977818
0.38,0.00966841
0.381,0.00955878
0.382,0.00944932
0.383,0.00934011
0.384,0.00923016
0.385,0.00912033
0.386,0.00901103
0.387,0.00890175
0.388,0.00879271
0.389,0.00868378
0.39,0.00857423
0.391,0.00846491
0.392,0.00835614
0.393,0.00824745
0.394,0.0081389
0.395,0.00803029
0.396,0.00792131
0.397,0.00781273
0.398,0.00770455
0.399,0.00759652
0.4,0.00748879
0.401,0.00738055
0.402,0.00727227
0.403,0.00716458
0.404,0.0070571
0.405,0.00694989
0.406,0.00684302
0.407,0.00673547
0.408,0.00662811
0.409,0.00652142
0.41,0.00641484
0.411,0.00630862
0.412,0.00620272
0.413,0.00609617
0.414,0.00598993
0.415,0.0058844
0.416,0.00577899
0.417,0.00567395
0.418,0.00556926
0.419,0.00546398
0.42,0.00535905
0.421,0.00525492
0.422,0.00515093
0.423,0.00504734
0.424,0.00494417
0.425,0.00484042
0.426,0.00473708
0.427,0.00463461
0.428,0.00453232
0.429,0.00443052
0.43,0.00432925
0.431,0.00422738
0.432,0.00412596
0.433,0.00402548
0.434,0.0039253
0.435,0.00382565
0.436,0.00372674
0.437,0.00362723
0.438,0.00352813
0.439,0.00342997
0.44,0.00333249
0.441,0.00323545
0.442,0.00313896
0.443,0.00304294
0.444,0.00294675
0.445,0.00285129
0.446,0.00275711
0.447,0.00266325
0.448,0.00257025
0.449,0.00247838
0.45,0.00238586
0.451,0.00229403
0.452,0.00220334
0.453,0.00211402
0.454,0.00202517
0.455,0.00193726
0.456,0.00185098
0.457,0.00176391
0.458,0.00167779
0.459,0.00159303
0.46,0.00151017
0.461,0.00142789
0.462,0.00134684
0.463,0.00126719
0.464,0.00118969
0.465,0.00111114
0.466,0.00103373
0.467,0.000958239
0.468,0.000885005
0.469,0.000812666
0.47,0.000742011
0.471,0.000673137
0.472,0.000608574
0.473,0.000550842
0.474,0.000486665
0.475,0.000425258
0.476,0.000365889
0.477,0.000311335
0.478,0.000259265
0.479,0.000209478
0.48,0.000165936
0.481,0.000119249
0.482,9.74157e-05
0.483,9.92847e-05
0.484,9.90786e-05
0.485,9.88668e-05
0.486,9.89604e-05
0.487,9.94232e-05
0.488,9.93825e-05
0.489,9.93663e-05
0.49,9.93626e-05
0.491,9.93739e-05
0.492,9.94011e-05
0.493,9.94337e-05
0.494,9.93957e-05
0.495,9.95249e-05
0.496,9.95762e-05
0.497,9.95862e-05
0.498,9.96057e-05
0.499,9.93222e-05
0.5,0.000101381
0.501,0.000107718
0.502,0.000116379
0.503,0.000125926
0.504,0.00013504
0.505,0.000142756
0.506,0.000148704
0.507,0.000153008
0.508,0.000155888
0.509,0.000157427
0.51,0.000157751
0.511,0.000157014
0.512,0.000155339
0.513,0.000152803
0.514,0.00014949
0.515,0.000145505
0.516,0.00014094
0.517,0.000135868
0.518,0.000130357
0.519,0.00012449
0.52,0.000118353
0.521,0.000112017
0.522,0.000105564
0.523,9.90663e-05
0.524,9.68215e-05
0.525,9.72106e-05
0.526,9.7642e-05
0.527,9.80999e-05
0.528,9.85681e-05
0.529,9.90215e-05
0.53,9.94713e-05
0.531,9.96504e-05
0.532,9.96529e-05
0.533,9.96518e-05
0.534,9.96505e-05
0.535,9.96492e-05
0.536,9.96481e-05
0.537,9.96473e-05
0.538,9.9647e-05
0.539,9.9647e-05
0.54,9.96473e-05
0.541,9.96491e-05
0.542,9.96492e-05
0.543,9.96469e-05
0.544,9.9596e-05
0.545,9.9503e-05
0.546,9.93836e-05
0.547,9.92509e-05
0.548,9.91156e-05
0.549,9.89868e-05
0.55,9.88718e-05
0.551,9.87755e-05
0.552,9.87014e-05
0.553,9.86511e-05
0.554,9.86249e-05
0.555,9.8622e-05
0.556,9.86407e-05
0.557,9.86784e-05
0.558,9.8732e-05
0.559,9.87984e-05
0.56,9.88744e-05
0.561,9.89566e-05
0.562,9.90419e-05
0.563,9.91275e-05
0.564,9.92108e-05
0.565,9.92897e-05
0.566,9.93624e-05
0.567,9.94273e-05
0.568,9.94835e-05
0.569,9.95303e-05
0.57,9.95673e-05
0.571,9.95945e-05
0.572,9.96121e-05
0.573,9.96205e-05
0.574,9.96206e-05
0.575,9.96131e-05
0.576,9.9599e-05
0.577,9.95795e-05
0.578,9.95556e-05
0.579,9.95284e-05
0.58,9.94992e-05
0.581,9.94689e-05
0.582,9.94385e-05
0.583,9.9409e-05
0.584,9.9381e-05
0.585,9.93552e-05
0.586,9.9332e-05
0.587,9.93119e-05
0.588,9.92951e-05
0.589,9.92815e-05
0.59,9.92713e-05
0.591,9.92643e-05
0.592,9.92603e-05
0.593,9.9259e-05
0.594,9.92601e-05
0.595,9.92632e-05
0.596,9.9268e-05
0.597,9.92741e-05
0.598,9.9281e-05
0.599,9.92885e-05
0.6,9.92962e-05

